Predicting Regional Locust Swarm Distribution with Recurrent Neural Networks

Locust infestation of some regions in the world, including Africa, Asia and Middle East has become a concerning issue that can affect the health and the lives of millions of people. In this respect, there have been attempts to resolve or reduce the severity of this problem via detection and monitoring of locust breeding areas using satellites and sensors, or the use of chemicals to prevent the formation of swarms. However, such methods have not been able to suppress the emergence and the collective behaviour of locusts. The ability to predict the location of the locust swarms prior to their formation, on the other hand, can help people get prepared and tackle the infestation issue more effectively. Here, we use machine learning to predict the location of locust swarms using the available data published by the Food and Agriculture Organization of the United Nations. The data includes the location of the observed swarms as well as environmental information, including soil moisture and the density of vegetation. The obtained results show that our proposed model can successfully, and with reasonable precision, predict the location of locust swarms, as well as their likely level of damage using a notion of density.

==> logs.txt <==
Highlighted AutoTeX Log:

[verbose]: Creating arXiv submission AutoTeX object
[verbose]: *** Using TeX Live 2020 ***
[verbose]: Calling arXiv submission AutoTeX process
[verbose]: TeX/AutoTeX.pm: admin_timeout = minion
[verbose]: <main.bbl> is of type 'TeX auxiliary'.
[verbose]: <main.out> is of type 'unknown'.
[verbose]: <heatMap.pdf> is of type 'PDF'.
[verbose]: <heatMap-eps-converted-to.pdf> is of type 'PDF'.
[verbose]: <main.tex> is of type 'LATEX2e'.
[verbose]: <neurips_2020.sty> is of type 'TeX auxiliary'.
[verbose]: <heatMap.eps> is of type 'Postscript'.
[verbose]: <main.glsdefs> is of type 'unknown'.
[verbose]: <heatMap.png> is of type 'Image (gif/jpg etc)'.
[verbose]: <main.bib> is of type 'BiBTeX'.
[verbose]: ~~~~~~~~~~~ Processing file 'main.tex'
[verbose]: arXiv Warning: user included plain hyperref directive.
[verbose]: TEXMFCNF is unset.
[verbose]: ~~~~~~~~~~~ Running latex for the first time ~~~~~~~~
[verbose]: Running: "(export HOME=/tmp PATH=/texlive/2020/bin/arch:/bin; cd /submissions/4025331/ && latex 'main.tex' < /dev/null)" 2>&1
[verbose]: This is pdfTeX, Version 3.14159265-2.6-1.40.21 (TeX Live 2020) (preloaded format=latex)
restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2020-02-02> patch level 5
L3 programming layer <2020-09-06>
(/texlive/2020/texmf-dist/tex/latex/base/article.cls
Document Class: article 2019/12/20 v1.4l Standard LaTeX document class
(/texlive/2020/texmf-dist/tex/latex/base/size10.clo)) (./neurips_2020.sty
(/texlive/2020/texmf-dist/tex/latex/environ/environ.sty
(/texlive/2020/texmf-dist/tex/latex/trimspaces/trimspaces.sty))
(/texlive/2020/texmf-dist/tex/latex/natbib/natbib.sty)
(/texlive/2020/texmf-dist/tex/latex/geometry/geometry.sty
(/texlive/2020/texmf-dist/tex/latex/graphics/keyval.sty)
(/texlive/2020/texmf-dist/tex/generic/iftex/ifvtex.sty
(/texlive/2020/texmf-dist/tex/generic/iftex/iftex.sty))
(/texlive/2020/texmf-config/tex/latex/latexconfig/geometry.cfg
(/texlive/2020/texmf-dist/tex/generic/iftex/ifpdf.sty))))
(/texlive/2020/texmf-dist/tex/latex/base/inputenc.sty)
(/texlive/2020/texmf-dist/tex/latex/base/fontenc.sty
(/texlive/2020/texmf-dist/tex/latex/psnfss/t1ptm.fd))
(/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
(/texlive/2020/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/texlive/2020/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/texlive/2020/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/texlive/2020/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/texlive/2020/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/texlive/2020/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/texlive/2020/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/texlive/2020/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/texlive/2020/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/texlive/2020/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/texlive/2020/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/texlive/2020/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/texlive/2020/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/texlive/2020/texmf-config/tex/latex/latexconfig/hyperref.cfg)
(/texlive/2020/texmf-dist/tex/latex/url/url.sty)
(/texlive/2020/texmf-dist/tex/generic/bitset/bitset.sty
(/texlive/2020/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/texlive/2020/texmf-dist/tex/generic/atbegshi/atbegshi.sty))
(/texlive/2020/texmf-dist/tex/latex/hyperref/hdvips.def
(/texlive/2020/texmf-dist/tex/latex/hyperref/pdfmark.def
(/texlive/2020/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/texlive/2020/texmf-dist/tex/latex/atveryend/atveryend.sty)
(/texlive/2020/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty))))
(/texlive/2020/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/texlive/2020/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/texlive/2020/texmf-dist/tex/latex/units/nicefrac.sty
(/texlive/2020/texmf-dist/tex/latex/base/ifthen.sty))
(/texlive/2020/texmf-dist/tex/latex/microtype/microtype.sty
(/texlive/2020/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/texlive/2020/texmf-dist/tex/latex/microtype/microtype.cfg))
(/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/texlive/2020/texmf-dist/tex/latex/amsmath/amstext.sty
(/texlive/2020/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/texlive/2020/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/texlive/2020/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/texlive/2020/texmf-dist/tex/latex/float/float.sty)
(/texlive/2020/texmf-dist/tex/latex/caption/subcaption.sty
(/texlive/2020/texmf-dist/tex/latex/caption/caption.sty
(/texlive/2020/texmf-dist/tex/latex/caption/caption3.sty)))
(/texlive/2020/texmf-dist/tex/latex/todonotes/todonotes.sty
(/texlive/2020/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/texlive/2020/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/texlive/2020/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
(/texlive/2020/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/texlive/2020/texmf-dist/tex/latex/graphics-def/dvips.def))
(/texlive/2020/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/texlive/2020/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/texlive/2020/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.tex))
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/texlive/2020/texmf-dist/tex/latex/ms/everyshi.sty))
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/texlive/2020/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/texlive/2020/texmf-dist/tex/latex/graphics/graphicx.sty
(/texlive/2020/texmf-dist/tex/latex/graphics/graphics.sty
(/texlive/2020/texmf-dist/tex/latex/graphics/trig.sty)
(/texlive/2020/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)))
(/texlive/2020/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/texlive/2020/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex))
(/texlive/2020/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/texlive/2020/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-dvips.def
(/texlive/2020/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-postscript.
def)))
(/texlive/2020/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex))
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex)

(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.c
ode.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex
)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code
.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmet
ics.code.tex)))
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.
tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.t
ex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.cod
e.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code
.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex))
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.t
ex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex)))
(/texlive/2020/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex)
(/texlive/2020/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty)
(/texlive/2020/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
)) (/texlive/2020/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/texlive/2020/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/texlive/2020/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/texlive/2020/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code
.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibr
arytopaths.code.tex)))
(/texlive/2020/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibr
arypositioning.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibr
aryshadows.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibr
aryfadings.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/libraries/pgflibraryfadings.code.tex

Package pgf Warning: Your graphic driver pgfsys-dvips.def does not support fadi
ngs. This warning is given only once on input line 31.

))) (/texlive/2020/texmf-dist/tex/latex/tools/calc.sty))
(/texlive/2020/texmf-dist/tex/latex/glossaries/base/glossaries.sty
(/texlive/2020/texmf-dist/tex/latex/mfirstuc/mfirstuc.sty
(/texlive/2020/texmf-dist/tex/latex/etoolbox/etoolbox.sty))
(/texlive/2020/texmf-dist/tex/latex/textcase/textcase.sty)
(/texlive/2020/texmf-dist/tex/latex/xfor/xfor.sty)
(/texlive/2020/texmf-dist/tex/latex/datatool/datatool-base.sty
(/texlive/2020/texmf-dist/tex/latex/substr/substr.sty)
(/texlive/2020/texmf-dist/tex/latex/datatool/datatool-fp.sty
(/texlive/2020/texmf-dist/tex/latex/fp/fp.sty
`Fixed Point Package', Version 0.8, April 2, 1995 (C) Michael Mehlich
(/texlive/2020/texmf-dist/tex/latex/fp/defpattern.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-basic.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-addons.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-snap.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-exp.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-trigo.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-pas.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-random.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-eqn.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-upn.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-eval.sty))))
(/texlive/2020/texmf-dist/tex/latex/glossaries/base/glossaries-compatible-307.s
ty) (/texlive/2020/texmf-dist/tex/latex/glossaries/styles/glossary-hypernav.sty
) (/texlive/2020/texmf-dist/tex/latex/glossaries/styles/glossary-list.sty)
(/texlive/2020/texmf-dist/tex/latex/glossaries/styles/glossary-long.sty
(/texlive/2020/texmf-dist/tex/latex/tools/longtable.sty))
(/texlive/2020/texmf-dist/tex/latex/glossaries/styles/glossary-super.sty
(/texlive/2020/texmf-dist/tex/latex/supertabular/supertabular.sty))
(/texlive/2020/texmf-dist/tex/latex/glossaries/styles/glossary-tree.sty))
(/texlive/2020/texmf-dist/tex/latex/l3backend/l3backend-dvips.def)
No file main.aux.
*geometry* detected driver: dvips
*geometry* verbose mode - [ preamble ] result:
* driver: dvips
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes:
* h-part:(L,W,R)=(92.14519pt, 430.00462pt, 92.14519pt)
* v-part:(T,H,B)=(95.39737pt, 556.47656pt, 143.09605pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=430.00462pt
* \textheight=556.47656pt
* \oddsidemargin=19.8752pt
* \evensidemargin=19.8752pt
* \topmargin=-13.87262pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

*geometry* verbose mode - [ newgeometry ] result:
* driver: dvips
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes:
* h-part:(L,W,R)=(108.405pt, 397.48499pt, 108.40501pt)
* v-part:(T,H,B)=(72.26999pt, 650.43pt, 72.27pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=397.48499pt
* \textheight=650.43pt
* \oddsidemargin=36.13501pt
* \evensidemargin=36.13501pt
* \topmargin=-37.0pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

(/texlive/2020/texmf-dist/tex/latex/hyperref/nameref.sty
(/texlive/2020/texmf-dist/tex/latex/refcount/refcount.sty)
(/texlive/2020/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty))

Package hyperref Warning: Rerun to get /PageLabels entry.

(/texlive/2020/texmf-dist/tex/latex/microtype/mt-ptm.cfg)
(/texlive/2020/texmf-dist/tex/latex/caption/ltcaption.sty)
ABD: EveryShipout initializing macros (./main.glsdefs
! Undefined control sequence.
l.1 \glsdefs@newdocentry
{cnn}%
?
! Emergency stop.
l.1 \glsdefs@newdocentry
{cnn}%
No pages of output.
Transcript written on main.log.

[verbose]: latex 'main.tex' failed.
[verbose]: Removing (La)TeX AUX file called 'main.out' (1636743195 >= 1636743195)
[verbose]: Removing (La)TeX AUX file called 'main.aux' (1636743195 >= 1636743195)
[verbose]: TEXMFCNF is unset.
[verbose]: ~~~~~~~~~~~ Running pdflatex for the first time ~~~~~~~~
[verbose]: Running: "(export HOME=/tmp PATH=/texlive/2020/bin/arch:/bin; cd /submissions/4025331/ && pdflatex 'main.tex' < /dev/null)" 2>&1
[verbose]: This is pdfTeX, Version 3.14159265-2.6-1.40.21 (TeX Live 2020) (preloaded format=pdflatex)
restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2020-02-02> patch level 5
L3 programming layer <2020-09-06>
(/texlive/2020/texmf-dist/tex/latex/base/article.cls
Document Class: article 2019/12/20 v1.4l Standard LaTeX document class
(/texlive/2020/texmf-dist/tex/latex/base/size10.clo)) (./neurips_2020.sty
(/texlive/2020/texmf-dist/tex/latex/environ/environ.sty
(/texlive/2020/texmf-dist/tex/latex/trimspaces/trimspaces.sty))
(/texlive/2020/texmf-dist/tex/latex/natbib/natbib.sty)
(/texlive/2020/texmf-dist/tex/latex/geometry/geometry.sty
(/texlive/2020/texmf-dist/tex/latex/graphics/keyval.sty)
(/texlive/2020/texmf-dist/tex/generic/iftex/ifvtex.sty
(/texlive/2020/texmf-dist/tex/generic/iftex/iftex.sty))
(/texlive/2020/texmf-config/tex/latex/latexconfig/geometry.cfg
(/texlive/2020/texmf-dist/tex/generic/iftex/ifpdf.sty))))
(/texlive/2020/texmf-dist/tex/latex/base/inputenc.sty)
(/texlive/2020/texmf-dist/tex/latex/base/fontenc.sty
(/texlive/2020/texmf-dist/tex/latex/psnfss/t1ptm.fd))
(/texlive/2020/texmf-dist/tex/latex/hyperref/hyperref.sty
(/texlive/2020/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/texlive/2020/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/texlive/2020/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/texlive/2020/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/texlive/2020/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/texlive/2020/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/texlive/2020/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/texlive/2020/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/texlive/2020/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/texlive/2020/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/texlive/2020/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/texlive/2020/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/texlive/2020/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/texlive/2020/texmf-config/tex/latex/latexconfig/hyperref.cfg)
(/texlive/2020/texmf-dist/tex/latex/url/url.sty)
(/texlive/2020/texmf-dist/tex/generic/bitset/bitset.sty
(/texlive/2020/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/texlive/2020/texmf-dist/tex/generic/atbegshi/atbegshi.sty))
(/texlive/2020/texmf-dist/tex/latex/hyperref/hpdftex.def
(/texlive/2020/texmf-dist/tex/latex/atveryend/atveryend.sty)
(/texlive/2020/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/texlive/2020/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty)))
(/texlive/2020/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/texlive/2020/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/texlive/2020/texmf-dist/tex/latex/units/nicefrac.sty
(/texlive/2020/texmf-dist/tex/latex/base/ifthen.sty))
(/texlive/2020/texmf-dist/tex/latex/microtype/microtype.sty
(/texlive/2020/texmf-dist/tex/latex/microtype/microtype-pdftex.def)
(/texlive/2020/texmf-dist/tex/latex/microtype/microtype.cfg))
(/texlive/2020/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/texlive/2020/texmf-dist/tex/latex/amsmath/amstext.sty
(/texlive/2020/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/texlive/2020/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/texlive/2020/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/texlive/2020/texmf-dist/tex/latex/float/float.sty)
(/texlive/2020/texmf-dist/tex/latex/caption/subcaption.sty
(/texlive/2020/texmf-dist/tex/latex/caption/caption.sty
(/texlive/2020/texmf-dist/tex/latex/caption/caption3.sty)))
(/texlive/2020/texmf-dist/tex/latex/todonotes/todonotes.sty
(/texlive/2020/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/texlive/2020/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/texlive/2020/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/texlive/2020/texmf-dist/tex/latex/xcolor/xcolor.sty
(/texlive/2020/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/texlive/2020/texmf-dist/tex/latex/graphics-def/pdftex.def))
(/texlive/2020/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/texlive/2020/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/texlive/2020/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.tex))
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/texlive/2020/texmf-dist/tex/latex/ms/everyshi.sty))
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/texlive/2020/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/texlive/2020/texmf-dist/tex/latex/graphics/graphicx.sty
(/texlive/2020/texmf-dist/tex/latex/graphics/graphics.sty
(/texlive/2020/texmf-dist/tex/latex/graphics/trig.sty)
(/texlive/2020/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)))
(/texlive/2020/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/texlive/2020/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.tex))
(/texlive/2020/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/texlive/2020/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/texlive/2020/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.def)))
(/texlive/2020/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.tex))
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code.tex)

(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonometric.c
ode.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.code.tex
)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison.code
.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerarithmet
ics.code.tex)))
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.code.
tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.code.t
ex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformations.cod
e.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing.code
.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.tex))
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.code.t
ex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex)))
(/texlive/2020/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex)
(/texlive/2020/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65.sty)
(/texlive/2020/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18.sty
)) (/texlive/2020/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/texlive/2020/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/texlive/2020/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/texlive/2020/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/texlive/2020/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers.code
.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibr
arytopaths.code.tex)))
(/texlive/2020/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibr
arypositioning.code.tex)
(/texlive/2020/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibr
aryshadows.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tikzlibr
aryfadings.code.tex
(/texlive/2020/texmf-dist/tex/generic/pgf/libraries/pgflibraryfadings.code.tex)
)) (/texlive/2020/texmf-dist/tex/latex/tools/calc.sty))
(/texlive/2020/texmf-dist/tex/latex/glossaries/base/glossaries.sty
(/texlive/2020/texmf-dist/tex/latex/mfirstuc/mfirstuc.sty
(/texlive/2020/texmf-dist/tex/latex/etoolbox/etoolbox.sty))
(/texlive/2020/texmf-dist/tex/latex/textcase/textcase.sty)
(/texlive/2020/texmf-dist/tex/latex/xfor/xfor.sty)
(/texlive/2020/texmf-dist/tex/latex/datatool/datatool-base.sty
(/texlive/2020/texmf-dist/tex/latex/substr/substr.sty)
(/texlive/2020/texmf-dist/tex/latex/datatool/datatool-fp.sty
(/texlive/2020/texmf-dist/tex/latex/fp/fp.sty
`Fixed Point Package', Version 0.8, April 2, 1995 (C) Michael Mehlich
(/texlive/2020/texmf-dist/tex/latex/fp/defpattern.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-basic.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-addons.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-snap.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-exp.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-trigo.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-pas.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-random.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-eqn.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-upn.sty)
(/texlive/2020/texmf-dist/tex/latex/fp/fp-eval.sty))))
(/texlive/2020/texmf-dist/tex/latex/glossaries/base/glossaries-compatible-307.s
ty) (/texlive/2020/texmf-dist/tex/latex/glossaries/styles/glossary-hypernav.sty
) (/texlive/2020/texmf-dist/tex/latex/glossaries/styles/glossary-list.sty)
(/texlive/2020/texmf-dist/tex/latex/glossaries/styles/glossary-long.sty
(/texlive/2020/texmf-dist/tex/latex/tools/longtable.sty))
(/texlive/2020/texmf-dist/tex/latex/glossaries/styles/glossary-super.sty
(/texlive/2020/texmf-dist/tex/latex/supertabular/supertabular.sty))
(/texlive/2020/texmf-dist/tex/latex/glossaries/styles/glossary-tree.sty))
(/texlive/2020/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
No file main.aux.
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes:
* h-part:(L,W,R)=(92.14519pt, 430.00462pt, 92.14519pt)
* v-part:(T,H,B)=(95.39737pt, 556.47656pt, 143.09605pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=430.00462pt
* \textheight=556.47656pt
* \oddsidemargin=19.8752pt
* \evensidemargin=19.8752pt
* \topmargin=-13.87262pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

*geometry* verbose mode - [ newgeometry ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes:
* h-part:(L,W,R)=(108.405pt, 397.48499pt, 108.40501pt)
* v-part:(T,H,B)=(72.26999pt, 650.43pt, 72.27pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=397.48499pt
* \textheight=650.43pt
* \oddsidemargin=36.13501pt
* \evensidemargin=36.13501pt
* \topmargin=-37.0pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

(/texlive/2020/texmf-dist/tex/latex/hyperref/nameref.sty
(/texlive/2020/texmf-dist/tex/latex/refcount/refcount.sty)
(/texlive/2020/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty))
(/texlive/2020/texmf-dist/tex/latex/microtype/mt-ptm.cfg)
(/texlive/2020/texmf-dist/tex/latex/caption/ltcaption.sty)
(/texlive/2020/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/texlive/2020/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/texlive/2020/texmf-config/tex/latex/latexconfig/epstopdf-sys.cfg))
ABD: EveryShipout initializing macros (./main.glsdefs
! Undefined control sequence.
l.1 \glsdefs@newdocentry
{cnn}%
?
! Emergency stop.
l.1 \glsdefs@newdocentry
{cnn}%
! ==> Fatal error occurred, no output PDF file produced!
Transcript written on main.log.

[verbose]: pdflatex 'main.tex' failed.
[verbose]: Removing (La)TeX AUX file called 'main.out' (1636743196 >= 1636743196)
[verbose]: Removing (La)TeX AUX file called 'main.aux' (1636743196 >= 1636743196)
[verbose]: 'htex' is not a valid TeX format; will ignore.
[verbose]: TEXMFCNF is unset.
[verbose]: ~~~~~~~~~~~ Running tex for the first time ~~~~~~~~
[verbose]: Running: "(export HOME=/tmp PATH=/texlive/2020/bin/arch:/bin; cd /submissions/4025331/ && tex 'main.tex' < /dev/null)" 2>&1
[verbose]: This is TeX, Version 3.14159265 (TeX Live 2020) (preloaded format=tex)
(./main.tex
! Undefined control sequence.
l.1 \documentclass
{article}
?
! Emergency stop.
l.1 \documentclass
{article}
No pages of output.
Transcript written on main.log.

[verbose]: tex 'main.tex' failed.
[verbose]: We failed utterly to process the TeX file 'main.tex'
[error]: Unable to sucessfully process tex files.
*** AutoTeX ABORTING ***

[verbose]: AutoTeX returned error: Unable to sucessfully process tex files.

[verbose]: $autotex->process failed $@: $?: 0 $!: Inappropriate ioctl for device
[verbose]: Error running AutoTeX process:
